Oscilloscope: Detecting BGP Hijacks in the Data Plane

The lack of security of the Internet routing protocol (BGP) has allowed attackers to divert Internet traffic and consequently perpetrate service disruptions, monetary frauds, and even citizen surveillance for decades. State-of-the-art defenses rely on geo-distributed BGP monitors to detect rogue BGP announcements. As we show, though, attackers can easily evade detection by engineering their announcements. This paper presents Oscilloscope, an approach to accurately detect BGP hijacks by relying on real-time traffic analysis. As hijacks inevitably change the characteristics of the diverted traffic, the key idea is to track these changes in real time and flag them. The main challenge is that "normal" Internet events (e.g., network reconfigurations, link failures, load balancing) also change the underlying traffic characteristics - and they are way more frequent than hijacks. Naive traffic analyses would hence lead to too many false positives. We observe that hijacks typically target a subset of the prefixes announced by Internet service providers and only divert a subset of their traffic. In contrast, normal events lead to more uniform changes across prefixes and traffic. Oscilloscope uses this observation to filter out non-hijack events by checking whether they affect multiple related prefixes or not. Our experimental evaluation demonstrates that Oscilloscope quickly and accurately detects hijacks in realistic traffic traces containing hundreds of events.

==> tikz/bh.csv <==
x,y
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,80.76923076923077
6,82.6923076923077
7,91.15384615384615
8,93.07692307692308
9,94.61538461538461
10,94.61538461538461
11,96.15384615384616
12,96.15384615384616
13,96.92307692307692
14,96.92307692307692
15,97.6923076923077
16,97.6923076923077
17,98.07692307692307
18,98.07692307692307
19,100.0


==> tikz/interception_1.csv <==
x,y
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,42.72930648769575
6,44.742729306487696
7,68.45637583892618
8,71.06636838180462
9,73.97464578672633
10,77.25577926920208
11,78.52348993288591
12,80.61148396718866
13,84.56375838926175
14,90.75316927665921
15,95.82401193139448
16,99.10514541387025
17,99.77628635346755
18,99.85085756897838
19,99.92542878448918
20,100.0


==> tikz/interception_2.csv <==
x,y
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,52.828379674017256
6,56.95110258868649
7,67.40172579098753
8,69.03163950143816
9,70.85330776605944
10,72.48322147651007
11,73.5378715244487
12,74.30488974113135
13,75.64717162032598
14,77.75647171620325
15,79.38638542665389
16,80.63279002876318
17,81.11217641418985
18,81.11217641418985
19,81.20805369127517
20,82.07094918504313
21,84.37200383509108
22,86.0019175455417
23,88.30297219558965
24,92.13806327900288
25,95.39789069990412
26,97.41131351869608
27,98.65771812080537
28,99.32885906040269
29,99.90412272291466
30,100.0


==> tikz/interception_3.csv <==
x,y
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,51.51821862348178
6,57.08502024291497
7,68.11740890688259
8,70.04048582995951
9,72.16599190283401
10,72.8744939271255
11,73.48178137651821
12,74.19028340080972
13,75.0
14,76.21457489878543
15,77.1255060728745
16,77.53036437246963
17,78.03643724696356
18,79.1497975708502
19,80.5668016194332
20,81.78137651821862
21,82.5910931174089
22,82.89473684210526
23,83.40080971659918
24,83.70445344129554
25,83.80566801619433
26,84.0080971659919
27,84.0080971659919
28,84.21052631578947
29,84.91902834008097
30,86.23481781376519
31,87.14574898785426
32,89.27125506072875
33,91.39676113360325
34,92.71255060728745
35,94.73684210526315
36,96.86234817813765
37,98.17813765182186
38,98.88663967611336
39,99.2914979757085
40,99.69635627530364
41,99.79757085020243
42,99.79757085020243
43,99.79757085020243
44,99.79757085020243
45,99.79757085020243
46,99.79757085020243
47,99.79757085020243
48,99.79757085020243
49,99.79757085020243
50,99.79757085020243
51,99.79757085020243
52,99.79757085020243
53,99.79757085020243
54,99.79757085020243
55,99.89878542510121
56,100.0


==> tikz/other.csv <==
x,y
0,0.0
1,0.0
2,0.0
3,0.0
4,0.0
5,33.05055521070418
6,36.099041313194014
7,62.57672942961584
8,65.01138009517898
9,67.5494861714601
10,70.10828332988483
11,72.63259535140355
12,76.86047313607835
13,82.9022691220084
14,90.01310435202427
15,95.51693220222084
16,98.4274777570867
17,99.39995861783572
18,99.58617835712808
19,99.63445754879648
20,99.64825160355886
21,99.66894268570246
22,99.68273674046486
23,99.70342782260846
24,99.71032484998965
25,99.73791295951445
26,99.75170701427685
27,99.75170701427685
28,99.75860404165805
29,99.82067728808883
30,99.86205945237603
31,99.90344161666322
32,99.90344161666322
33,99.90344161666322
34,99.91033864404442
35,99.91723567142562
36,99.91723567142562
37,99.91723567142562
38,99.91723567142562
39,99.91723567142562
40,99.91723567142562
41,99.91723567142562
42,99.91723567142562
43,99.91723567142562
44,99.91723567142562
45,99.91723567142562
46,99.91723567142562
47,99.91723567142562
48,99.92413269880682
49,99.92413269880682
50,99.92413269880682
51,99.92413269880682
52,99.92413269880682
53,99.92413269880682
54,99.92413269880682
55,99.92413269880682
56,99.92413269880682
57,99.92413269880682
58,99.92413269880682
59,99.92413269880682
60,99.92413269880682
61,99.92413269880682
62,99.92413269880682
63,99.92413269880682
64,99.92413269880682
65,99.93102972618802
66,99.97241189047521
67,100.0


==> tikz/precision_1.csv <==
x_label,x,y
10,0,0.8713235294117647
9,1,0.8407789232531501
8,2,0.8198689956331878
7,3,0.8064192577733199
6,4,0.7832599118942731
5,5,0.7606901725431358
4,6,0.7637741046831956
3,7,0.7553191489361702
2,8,0.72975432211101
1,9,0.747709049255441


==> tikz/precision_2.csv <==
x_label,x,y
10,0,0.9516129032258065
9,1,0.9454545454545454
8,2,0.9346733668341709
7,3,0.9349881796690307
6,4,0.9298618490967057
5,5,0.9277777777777778
4,6,0.9259882253994953
3,7,0.9377316530763529
2,8,0.9375
1,9,0.929062613101701


==> tikz/precision_3.csv <==
x_label,x,y
10,0,0.9566395663956639
9,1,0.951058201058201
8,2,0.9435173299101413
7,3,0.9453883495145631
6,4,0.9431693989071038
5,5,0.9407831900668577
4,6,0.9404553415061296
3,7,0.9505409582689336
2,8,0.9520631067961165
1,9,0.941400304414003


==> tikz/recall_1.csv <==
x_label,x,y
10,0,0.8566265060240964
9,1,0.8625146886016452
8,2,0.8662053056516724
7,3,0.8854625550660793
6,4,0.9136690647482014
5,5,0.9354243542435424
4,6,0.9422259983007647
3,7,0.9445676274944568
2,8,0.9407624633431085
1,9,0.9245750708215298


==> tikz/recall_2.csv <==
x_label,x,y
10,0,0.8530120481927711
9,1,0.8564705882352941
8,2,0.859122401847575
7,3,0.8730684326710817
6,4,0.9002057613168725
5,5,0.9312267657992565
4,6,0.939419795221843
3,7,0.9426229508196722
2,8,0.9402205455600696
1,9,0.9148253741981468


==> tikz/recall_3.csv <==
x_label,x,y
10,0,0.8516284680337757
9,1,0.8518957345971564
8,2,0.8546511627906976
7,3,0.8655555555555555
6,4,0.894300518134715
5,5,0.9274952919020716
4,6,0.9339130434782609
3,7,0.9396485867074102
2,8,0.9372759856630825
1,9,0.9058952764555108

